Orbital structure of planetary systems formed by giant impacts: stellar mass dependence

Recent exoplanet surveys revealed that for solar-type stars, close-in Super-Earths are ubiquitous and many of them are in multi-planet systems. These systems are more compact than the Solar System's terrestrial planets. However, there have been few theoretical studies on the formation of such planets around low-mass stars. In the standard model, the final stage of terrestrial planet formation is the giant impact stage, where protoplanets gravitationally scatter and collide with each other and then evolve into a stable planetary system. We investigate the effect of the stellar mass on the architecture of planetary systems formed by giant impacts. We perform {\it N}-body simulations around stars with masses of 0.1--2 times the solar mass. Using the isolation mass of protoplanets, we distribute the initial protoplanets in 0.05--0.15 au from the central star and follow the evolution for 200 million orbital periods of the innermost protoplanet. We find that for a given protoplanet system, the mass of planets increases as the stellar mass decreases, while the number of planets decreases. The eccentricity and inclination of orbits and the orbital separation of adjacent planets increase with decreasing the stellar mass. This is because as the stellar mass decreases, the relative strength of planetary scattering becomes more effective. We also discuss the properties of planets formed in the habitable zone using the minimum-mass extrasolar nebula model.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
